From Data to Software to Science with the Rubin Observatory LSST

The Vera C. Rubin Observatory Legacy Survey of Space and Time (LSST) dataset will dramatically alter our understanding of the Universe, from the origins of the Solar System to the nature of dark matter and dark energy. Much of this research will depend on the existence of robust, tested, and scalable algorithms, software, and services. Identifying and developing such tools ahead of time has the potential to significantly accelerate the delivery of early science from LSST. Developing these collaboratively, and making them broadly available, can enable more inclusive and equitable collaboration on LSST science. To facilitate such opportunities, a community workshop entitled "From Data to Software to Science with the Rubin Observatory LSST" was organized by the LSST Interdisciplinary Network for Collaboration and Computing (LINCC) and partners, and held at the Flatiron Institute in New York, March 28-30th 2022. The workshop included over 50 in-person attendees invited from over 300 applications. It identified seven key software areas of need: (i) scalable cross-matching and distributed joining of catalogs, (ii) robust photometric redshift determination, (iii) software for determination of selection functions, (iv) frameworks for scalable time-series analyses, (v) services for image access and reprocessing at scale, (vi) object image access (cutouts) and analysis at scale, and (vii) scalable job execution systems. This white paper summarizes the discussions of this workshop. It considers the motivating science use cases, identified cross-cutting algorithms, software, and services, their high-level technical specifications, and the principles of inclusive collaborations needed to develop them. We provide it as a useful roadmap of needs, as well as to spur action and collaboration between groups and individuals looking to develop reusable software for early LSST science.

==> README.txt <==
lsst-texmf
==========
Several items here refer to lsst-texmf - this is in
https://github.com/lsst/lsst-texmf

With documentation in https://lsst-texmf.lsst.io/

You normally do not need to worry about this; WOM will take care of it,
however it is the reason for certain formats (Glossary/authors etc ..)

Cross references
================

Please use \secref{sec:label} to refer to use cases etc. 
The label on each case matches the file name hence "ImmediateClassification.tex"  has a label sec:ImmediateClassification
and should be referred to as see \secref{sec:ImmediateClassification.tex}.


Authors
=======
List authors KEY in the authors.yaml file.
The key must exist in authors db - lsst-texmf.
https://github.com/lsst/lsst-texmf/blob/main/etc/authordb.yaml

If the author is not there, WOM can add them. Please provide this format:

breivikk:
    affil:
    - CCA
    altaffil: []
    initials: Katie 
    name: Breivik
    orcid: 


For the institution if it does not exist yet in the file, please provide it:
 CCA: Center for Computational Astrophysics, Flatiron Institute, NYC
 

The agreed order is alphabetical after the organizers.

Citations
==========

Preferably find the ADS entry e.g.
https://ui.adsabs.harvard.edu/abs/2013MNRAS.433.3115W/exportcitation

Copy the bib entry to the main.bib file (put it at the end)


Acronyms and Glossary - aglossary.tex
=============
The aglossary.tex file is included for the glossary,
this is generate from the glossarydefs.csv in lsst-texmf.
We can add local definitions to myacronyms.txt

If you wish to add a definition please add in this format
ACRONYM:Definition
in myacronyms.txt. 
These will be picked up the next time make aglossary.tex is run.
WOM will normally take care of that. 

In lsst-texmf there is a generateAcronyms.py script. 
This runs in two modes  -g  looks at all given tex files and pulls out a list of recognized acronyms/glossary definitions and build aglossary.tex.
-u will update the given files putting \gls around items found in the tex file which are in aglossary.tex.
Hence for your file you may do 

   generateAcronyms.py -u UseCases/SymbioticBinaries.tex 

This will update the given tex file  - make sure it still compiles !

WOM will take care of keeping the aglossary.tex file updated.


Do not spell out acronyms in the text use e.g. \gls{LSST}
this will spell it out the first time it appears.


UseCases
========
All science use cases have been put in UseCases
and are included in the usecases.tex file. 
A science case in this scheme is a \subsubsection
within the case we should use \paragraph.


Bibliography
============
add bibtex to main.bib.

For any Rubin docs like LDM-nnn and DMTN-nnn you should be able to \cite them directly - a copy of lsst.bib which
has all DM docs and many project docs citable is included.
As new technotes are added this file us updated nightly in github - but not here so its a copy from May 15 2022. 


fixTex.pl
=========
In UseCases - catches some of the common tex problems from the conversion 
also identifies the headings (if they are the standard ones).

Run as 
python3 fixTex.pl  file.tex 

Warning it is destructive; it copies the file to .old but if you run it twice your original is gone.

chbox
========
I just put this in place to single out the chapter start .. it needs work .. or we drop it.



==> authors.yaml <==
 - breivikk
 - connollyaj
 - fords
 - juricm
 - mandelbaumr
 - millera
 - normand
 - olsenk
 - omullanew
 - pricewhelana
 - saccot
 - sokoloskij
 - villara
 - acquavivav
 - ahumadat
 - alsayyady
 - alvecs
 - andreonii
 - anguitat
 - besth
 - biancofb
 - bonitor
 - bradshawa
 - burkec
 - camposa
 - cantiellom
 - caplarn
 - chandlerc
 - chanj
 - dacostal
 - danielis
 - davenportj
 - fabbiang
 - faginj
 - gaglianoa
 - gallc
 - garaviton
 - gawisere
 - gezaris
 - gomboca
 - gonzalesa
 - grahammm
 - gschwendj
 - guylp
 - holmanmj
 - hsiehh
 - hundertmarkm
 - ilicd
 - ishidaeo
 - jurkict
 - kannawadia
 - kosakowskia
 - kovacevic
 - kubicaj
 - lanussef
 - lazari
 - levinewg
 - lix
 - luj
 - lunagjm
 - mahabala
 - malza
 - maoy
 - medani
 - moeyensj
 - nikolicm
 - nikuttar
 - odowdm
 - olsenc
 - pearsons
 - pedrazaiv
 - popinchalkm
 - popovicl
 - pritchardita
 - quintb
 - radovicv
 - ragostaf
 - ricciog
 - rileya
 - rozeka
 - sanchezsaezp
 - sarrol
 - saundersc
 - savicd
 - schmidts
 - scotta
 - shirleyr
 - smothermanh
 - stetzlers
 - storeyfisherk
 - streetra
 - trillingde
 - tsaprasy
 - ustamujics
 - vanvelzens
 - vazquezm
 - venutil
 - wyatts
 - yuw
 - zabludoffa


==> myacronyms.txt <==
CTTS: Classical T Tauri stars
WTTS: Weak-lined T Tauri stars
BHB:  Blue Horizontal Branch
GZ: Galaxy Zoo
tSZ: thermal Sunyaev-Zeldovich effect
kSZ: kinetic Sunyaev-Zeldovich effect
LC: Light Curve
R1: Doctoral Universities – Very high research activity
ISIS: Interactive Spectral Interpretation System, \url{https://space.mit.edu/cxc/isis/}
CMNN: Color-Matched Nearest Neighbors 
SCIPPR: Supernova Cosmology Inference with Probabilistic Photometric Redshifts
RAIL: Redshift Assessment Infrastructure Layers, \url{https://github.com/LSSTDESC/RAIL}
ACT: Atacama Cosmology Telescope, for \gls{CMB} observations
CCL: Core Cosmology Library, \url{https://github.com/LSSTDESC/CCL}
KBMOD: Kernel-Based Moving Object Detection, \url{https://github.com/dirac-institute/kbmod}
THOR: Tracklet-less Heliocentric Orbit Recovery, an algorithm described in \citet{2021AJ....162..143M}
COIN: Cosmostatistics Initiative, \url{https://cosmostatistics-initiative.org/}
CIGALE: a python Code Investigating GALaxy Emission
EDR3: Early Data Release 3
RESSPECT: Recommendation System for Spectroscopic Follow-up
ISO:Interstellar Object
IA: intrinsic alignments of galaxy shapes
KiDS: Kilo-Degree Survey
CSQ: Changing state quasar or AGN
DRW: damped random walk
DHO: damped harmonic oscillator
TOMS:Telescope Observing Management System
DIBBs:Data Infrastructure Building Blocks 
LUVOIR:The Large UV/Optical/IR Surveyor - concept mission. 
NGSS:Next Generation Science Standards \url{https://www.nextgenscience.org/}
CS:Computer Science
CSSI:Cyberinfrastructure for Sustained Scientific Innovation  \url{https://www.nsf.gov/pubs/2019/nsf19548/nsf19548.htm}
NAS:Neural Architecture Search 
NASA ROSES:Research Opportunities in Earth and Space Science 
UK:United Kingdom
EU:European Union
AAG:Astronomy and Astrophysics Research Grants, an \gls{NSF} program
LEs:Light Echoes
CASLEO: Complejo Astron\'omico El Leoncito
IPHAS: INT Photometric H$\alpha$ survey
SSOIS: Solar System Object Image Search (\url{https://www.cadc-ccda.hia-iha.nrc-cnrc.gc.ca/en/ssois/})
SAFARI: Searching Asteroids For Activity Revealing Indicators
SETI: The Search for Extraterrestrial Intelligence
MANOS: Mission Accessible Near-Earth Objects Survey
ENE:East North East
VLASS: The Very Large Array Sky Survey carried out by \gls{VLA}
PRIN:Progetti di Ricerca di Rilevante Interesse Nazionale


==> organisers.yaml <==
 - omullanew
 - juricm
 - mandelbaumr
 - connollyaj
 - fords
 - breivikk
 - millera
 - normand
 - olsenk
 - pricewhelana
 - villara
 - saccot
 - sokoloskij


==> participants.yaml <==
 - acquavivav
 - ahumadat
 - alsayyady
 - alvecs
 - andreonii
 - anguitat
 - besth
 - biancofb
 - bonitor
 - bradshawa
 - burkec
 - camposa
 - cantiellom
 - caplarn
 - chandlerc
 - chanj
 - dacostal
 - danielis
 - davenportj
 - fabbiang
 - faginj
 - gaglianoa
 - gallc
 - garaviton
 - gawisere
 - gezaris
 - gomboca
 - gonzalesa
 - grahammm
 - gschwendj
 - guylp
 - holmanmj
 - hsiehh
 - hundertmarkm
 - ilicd
 - ishidaeo
 - jurkict
 - kannawadia
 - kosakowskia
 - kovacevic
 - kubicaj
 - lanussef
 - lazari
 - levinewg
 - lix
 - lunagjm
 - luj
 - mahabala
 - malza
 - maoy
 - medani
 - moeyensj
 - nikolicm
 - nikuttar
 - odowdm
 - olsenc
 - pearsons
 - pedrazaiv
 - popinchalkm
 - popovicl
 - pritchardita
 - quintb
 - radovicv
 - ragostaf
 - ricciog
 - rileya
 - rozeka
 - sanchezsaezp
 - sarrol
 - saundersc
 - savicd
 - schmidts
 - scotta
 - shirleyr
 - smothermanh
 - stetzlers
 - storeyfisherk
 - streetra
 - trillingde
 - tsaprasy
 - ustamujics
 - vanvelzens
 - vazquezm
 - venutil
 - wyatts
 - yuw
 - zabludoffa


==> skipacronyms.txt <==
FL
NN
TX
VERY
SCARLET
CATCH
COMPLETED
ARTICLE
LSSTDESC
IL
AL
II
O4
BF00648343
PA
Y1
DO
WC1E
GA
YY
L8
CT
TODO
RG
T1
S5
H18
NEED
NY
IV
XX
XXX
NJ
ES
MD
ID
AND
NOT
MA
WA
TT
JPG
NYC
DKISTDC
DELETED
SECTIONS
COPYING
USA
ASB
GPM
MS
ORCID
BS
WOM
JJ
AMW
JJK
PROFESSIONALS
CI-LSST
AMS
TIME
ROSES
WHICH
NGST
ATST
CTRL
DIRAC
END
STARRS
OR
REC
CMD
ILM
III
FGK
MLAGN
WOM
GIT
S4
RR
VVV
WIDE
AZ
Y10
INT
ASAS
SALT
SALT2
SALT3
SUGAR
DR5
COIN
STARRS1
YOUR
AB
SETI
BL
DRX
GC19
B612
LI
CF24
LZA
RTX
Y3
Y2
PDRX
SAFARI
REOSC
RAPID
B12
COSMOGRAIL
SO17
LE
SNAD
H3
GHOST
GKM
QN173
KO
KM
DBSCAN
MDS
DLT40
IIL
BEAST
GC21
AL10
QN
L38
XXXX
EH8
VAV
AIM
DOMAIN
DARK
ASPECT
EH9
MLSDSS
PS1
DACC
JAVM
ABK
RB
YT
NAS5
SPP
BC
DCI
DJ
RS
HF2
GF
DFG
AIM
IADE
NE
DI
CIERA
JLS
CUNY
ICAS
CONICET
C1428ZAA
CBPF
I0
KESF
IAFE
P1
CEA
FB210003
ICIFI
ANID
FONDECYT
BASAL
UNSAM
B11
XL
AG
CCA
IATE
OAC
GUR20A00782
J1
RJ
UNC

